Feature-Interaction Aware Configuration Prioritization for Configurable Code

Unexpected interactions among features induce most bugs in a configurable software system. Exhaustively analyzing all the exponential number of possible configurations is prohibitively costly. Thus, various sampling techniques have been proposed to systematically narrow down the exponential number of legal configurations to be analyzed. Since analyzing all selected configurations can require a huge amount of effort, fault-based configuration prioritization, that helps detect faults earlier, can yield practical benefits in quality assurance. In this paper, we propose CoPro, a novel formulation of feature-interaction bugs via common program entities enabled/disabled by the features. Leveraging from that, we develop an efficient feature-interaction aware configuration prioritization technique for a configurable system by ranking the configurations according to their total number of potential bugs. We conducted several experiments to evaluate CoPro on the ability to detect configuration-related bugs in a public benchmark. We found that CoPro outperforms the state-of-the-art configuration prioritization techniques when we add them on advanced sampling algorithms. In 78% of the cases, CoPro ranks the buggy configurations at the top 3 positions in the resulting list. Interestingly, CoPro is able to detect 17 not-yet-discovered feature-interaction bugs.

==> abstract.txt <==
Unexpected interactions among features induce most bugs in a
configurable software system. Exhaustively analyzing all the
exponential number of possible configurations is prohibitively
costly. Thus, various sampling techniques have been proposed to
systematically narrow down the exponential number of legal
configurations to be analyzed. Since analyzing all selected
configurations can require a huge amount of effort, fault-based
configuration prioritization, that helps detect faults earlier, can
yield practical benefits in quality assurance. In this paper, we
propose CoPro, a novel formulation of feature-interaction bugs via
common program entities enabled/disabled by the features.  Leveraging
from that, we develop an efficient feature-interaction-aware
configuration prioritization technique for a configurable system by
ranking the configurations according to their total number of
potential bugs. We conducted several experiments to evaluate CoPro on
the ability to detect configuration-related bugs in a public
benchmark. We found that CoPro outperforms the state-of-the-art
configuration prioritization techniques when we add them on advanced
sampling algorithms. In 78% of the cases, CoPro ranks the buggy
configurations at the top 3 positions in the resulting
list. Interestingly, CoPro is able to detect 17 not-yet-discovered
feature-interaction bugs.



==> example.csv <==
CONFIG_OF_IRQ,CONFIG_IRQ_DOMAIN,CONFIG_OF_DEVICE,CONFIG_SPARC,CONFIG_TWL4030_CORE
TRUE,TRUE,TRUE,TRUE,TRUE
TRUE,TRUE,TRUE,FALSE,FALSE
TRUE,TRUE,FALSE,TRUE,FALSE
TRUE,TRUE,FALSE,FALSE,TRUE
TRUE,FALSE,TRUE,TRUE,FALSE
TRUE,FALSE,TRUE,FALSE,TRUE
TRUE,FALSE,FALSE,TRUE,TRUE
TRUE,FALSE,FALSE,FALSE,FALSE
FALSE,TRUE,TRUE,TRUE,FALSE
FALSE,TRUE,TRUE,FALSE,TRUE
FALSE,TRUE,FALSE,TRUE,TRUE
FALSE,TRUE,FALSE,FALSE,FALSE
FALSE,FALSE,TRUE,TRUE,TRUE
FALSE,FALSE,TRUE,FALSE,FALSE
FALSE,FALSE,FALSE,TRUE,FALSE
FALSE,FALSE,FALSE,FALSE,TRUE
